The Impact of Cometary 'impacts' on the Chemistry, Climate, and Spectra of Hot Jupiter Atmospheres

Impacts from icy and rocky bodies have helped shape the composition of solar system objects, for example the Earth-Moon system, or the recent impact of comet Shoemaker-Levy 9 with Jupiter. It is likely that such impacts also shape the composition of exoplanetary systems. Here we investigate how cometary impacts might affect the atmospheric composition/chemistry of hot Jupiters, which are prime targets for characterisation. We introduce a parametrised cometary impact model that includes thermal ablation and pressure driven breakup, which we couple with the 1D `radiative-convective' atmospheric model ATMO, including disequilibrium chemistry. We use this model to investigate a wide range of impactor masses and compositions, including those based on observations of Solar System comets, and interstellar ices (with JWST). We find that even a small impactor (R = 2.5 km) can lead to significant short-term changes in the atmospheric chemistry, including a factor $>10$ enhancement in H$_2$O, CO, CO$_2$ abundances, and atmospheric opacity more generally, and the near complete removal of observable hydrocarbons, such as CH$_4$, from the upper atmosphere. These effects scale with the change in atmospheric C/O ratio and metallicity. Potentially observable changes are possible for a body that has undergone significant/continuous bombardment, such that the global atmospheric chemistry has been impacted. Our works reveals that cometary impacts can significantly alter or pollute the atmospheric composition/chemistry of hot Jupiters. These changes have the potential to mute/break the proposed link between atmospheric C/O ratio and planet formation location relative to key snowlines in the natal protoplanetary disc.

==> Figure_Set_B/FIGSET_FC/translation_FC.txt <==
Figure_set_B/FIGSET_FC/ab_full_co_1_H2.pdf & H$_2$
Figure_set_B/FIGSET_FC/ab_full_co_2_O-3P.pdf & O(3P)
Figure_set_B/FIGSET_FC/ab_full_co_3_O-1D.pdf & O(1D)
Figure_set_B/FIGSET_FC/ab_full_co_4_CO.pdf & CO
Figure_set_B/FIGSET_FC/ab_full_co_5_C.pdf & C
Figure_set_B/FIGSET_FC/ab_full_co_6_CH.pdf & CH
Figure_set_B/FIGSET_FC/ab_full_co_7_3CH2.pdf & $^3$CH$_2$
Figure_set_B/FIGSET_FC/ab_full_co_8_1CH2.pdf & $^1$CH$_2$
Figure_set_B/FIGSET_FC/ab_full_co_10_O2.pdf & O2
Figure_set_B/FIGSET_FC/ab_full_co_12_CH4.pdf & CH$_4$
Figure_set_B/FIGSET_FC/ab_full_co_13_H2CO.pdf & H$_2$CO
Figure_set_B/FIGSET_FC/ab_full_co_14_CH3OH.pdf & CH$_3$OH
Figure_set_B/FIGSET_FC/ab_full_co_15_CO2.pdf & CO$_2$
Figure_set_B/FIGSET_FC/ab_full_co_18_C2H4.pdf & C$_2$H$_4$
Figure_set_B/FIGSET_FC/ab_full_co_19_C2H6.pdf & C$_2$H$_6$
Figure_set_B/FIGSET_FC/ab_full_co_20_CH2CO.pdf & CH$_2$CO
Figure_set_B/FIGSET_FC/ab_full_co_34_H.pdf & H
Figure_set_B/FIGSET_FC/ab_full_co_36_OH.pdf & OH
Figure_set_B/FIGSET_FC/ab_full_co_38_CH3.pdf & CH$_3$
Figure_set_B/FIGSET_FC/ab_full_co_39_HCO.pdf & HCO
Figure_set_B/FIGSET_FC/ab_full_co_40_CH2OH.pdf & CH$_2$OH
Figure_set_B/FIGSET_FC/ab_full_co_43_C2H.pdf & C2H
Figure_set_B/FIGSET_FC/ab_full_co_44_C2H3.pdf & C$_2$H$_3$
Figure_set_B/FIGSET_FC/ab_full_co_56_CO2H.pdf & CO$_2$H
Figure_set_B/FIGSET_FC/ab_full_co_61_N2.pdf & N$_2$
Figure_set_B/FIGSET_FC/ab_full_co_62_He.pdf & He
Figure_set_B/FIGSET_FC/ab_full_co_64_N-4S.pdf & N(4S)
Figure_set_B/FIGSET_FC/ab_full_co_65_N-2D.pdf & N(2D)
Figure_set_B/FIGSET_FC/ab_full_co_66_NH.pdf & NH
Figure_set_B/FIGSET_FC/ab_full_co_67_NH2.pdf & NH$_2$
Figure_set_B/FIGSET_FC/ab_full_co_68_NH3.pdf & NH$_3$
Figure_set_B/FIGSET_FC/ab_full_co_69_NNH.pdf & NNH
Figure_set_B/FIGSET_FC/ab_full_co_70_NO.pdf & NO
Figure_set_B/FIGSET_FC/ab_full_co_72_N2O.pdf & N$_2$O
Figure_set_B/FIGSET_FC/ab_full_co_74_HNO.pdf & HNO
Figure_set_B/FIGSET_FC/ab_full_co_75_CN.pdf & CN
Figure_set_B/FIGSET_FC/ab_full_co_76_HCN.pdf & HCN
Figure_set_B/FIGSET_FC/ab_full_co_77_H2CN.pdf & H$_2$CN
Figure_set_B/FIGSET_FC/ab_full_co_80_HOCN.pdf & HOCN
Figure_set_B/FIGSET_FC/ab_full_co_81_HNCO.pdf & HNCO
Figure_set_B/FIGSET_FC/ab_full_co_83_NCO.pdf & NCO
Figure_set_B/FIGSET_FC/ab_full_co_85_HONO.pdf & HONO
Figure_set_B/FIGSET_FC/ab_full_co_97_N2H2.pdf & N$_2$H$_2$
Figure_set_B/FIGSET_FC/ab_full_co_106_C2N2.pdf & C$_2$N$_2$
Figure_set_B/FIGSET_FC/ab_full_co_107_HCNH.pdf & HCNH

==> Figure_Set_B/FIGSET_JWST/key.txt <==
ab_full_co_1_H2.pdf & H$_2$
ab_full_co_2_O-3P.pdf & O(3P)
ab_full_co_3_O-1D.pdf & O(1D)
ab_full_co_4_CO.pdf & CO
ab_full_co_5_C.pdf & C
ab_full_co_6_CH.pdf & CH
ab_full_co_7_3CH2.pdf & $^3$CH$_2$
ab_full_co_8_1CH2.pdf & $^1$CH$_2$
ab_full_co_10_O2.pdf & O$_2$
ab_full_co_12_CH4.pdf & CH$_4$
ab_full_co_13_H2CO.pdf & H$_2$CO
ab_full_co_14_CH3OH.pdf & CH$_3$OH
ab_full_co_15_CO2.pdf & CO$_2$
ab_full_co_17_C2H2.pdf & C$_2$H$_2$
ab_full_co_18_C2H4.pdf & C$_2$H$_4$
ab_full_co_19_C2H6.pdf & C$_2$H$_6$
ab_full_co_20_CH2CO.pdf & CH$_2$CO
ab_full_co_34_H.pdf & H
ab_full_co_36_OH.pdf & OH
ab_full_co_38_CH3.pdf & CH$_3$
ab_full_co_39_HCO.pdf & HCO
ab_full_co_40_CH2OH.pdf & CH$_2$OH
ab_full_co_43_C2H.pdf & C$_2$H
ab_full_co_44_C2H3.pdf & C$_2$H$_3$
ab_full_co_56_CO2H.pdf & CO$_2$H
ab_full_co_61_N2.pdf & N$_2$
ab_full_co_62_He.pdf & He
ab_full_co_64_N-4S.pdf & N(4S)
ab_full_co_65_N-2D.pdf & N(2D)
ab_full_co_66_NH.pdf & NH
ab_full_co_67_NH2.pdf & NH$_2$
ab_full_co_68_NH3.pdf & NH$_3$
ab_full_co_69_NNH.pdf & NNH
ab_full_co_70_NO.pdf & NO
ab_full_co_72_N2O.pdf & N$_2$O
ab_full_co_74_HNO.pdf & HNO
ab_full_co_75_CN.pdf & CO
ab_full_co_76_HCN.pdf & HCN
ab_full_co_77_H2CN.pdf & H$_2$CN
ab_full_co_80_HOCN.pdf & HOCN
ab_full_co_81_HNCO.pdf & HNCO
ab_full_co_83_NCO.pdf & NCO
ab_full_co_85_HONO.pdf & HONO
ab_full_co_97_N2H2.pdf & N$_2$H$_2$
ab_full_co_106_C2N2.pdf & C$_2$N$_2$
ab_full_co_107_HCNH.pdf & HCNH

